Leveraging Class Hierarchies with Metric-Guided Prototype Learning

In many classification tasks, the set of target classes can be organized into a hierarchy. This structure induces a semantic distance between classes, and can be summarised under the form of a cost matrix, which defines a finite metric on the class set. In this paper, we propose to model the hierarchical class structure by integrating this metric in the supervision of a prototypical network. Our method relies on jointly learning a feature-extracting network and a set of class prototypes whose relative arrangement in the embedding space follows an hierarchical metric. We show that this approach allows for a consistent improvement of the error rate weighted by the cost matrix when compared to traditional methods and other prototype-based strategies. Furthermore, when the induced metric contains insight on the data structure, our method improves the overall precision as well. Experiments on four different public datasets - from agricultural time series classification to depth image semantic segmentation - validate our approach.

==> misc/NYU.json <==
{
  "things": {
    "background": {
      "background": {
        "background": 0
      }
    },
    "floor": {
      "floor": {
        "floor": 2, "floor mat": 20
      }
    },
    "structure": {
      "wall": {
        "wall": 1, "door": 8
      },
      "window": {
        "window": 9, "blinds": 13, "curtain": 16
      },
      "ceiling": {
        "ceiling": 22
      }
    },
    "furniture": {
      "furniture": {
        "cabinet": 3, "bookshelf": 10, "counter": 12, "shelves": 15, "dresser": 17, "refridgerator": 24,
        "night stand": 32, "otherfurniture": 39
      },
      "bed": {
        "bed": 4
      },
      "chair": {
        "chair": 5
      },
      "sofa": {
        "sofa": 6
      },
      "table": {
        "table": 7, "desk": 14
      }
    },
    "prop": {
      "picture": {
        "picture": 11
      },
      "objects": {
        "pillow": 18, "mirror": 19, "clothes": 21, "paper": 26, "towel": 27, "shower curtain": 28, "box": 29,
        "whiteboard": 30, "person": 31, "toilet": 33, "sink": 34, "lamp": 35, "bathtub": 36, "bag": 37,
        "otherstructure": 38, "otherprop": 40
      },
      "books": {
        "books": 23
      },
      "TV": {
        "television": 25
      }
    }
  }
}
